The many lives of active galactic nuclei: cooling flows, black holes and the luminosities and colours of galaxies

We simulate the growth of galaxies and their central supermassive black holes by implementing a suite of semi-analytic models on the output of the Millennium Run, a very large simulation of the concordance LCDM cosmogony. Our procedures follow the detailed assembly history of each object and are able to track the evolution of all galaxies more massive than the Small Magellanic Cloud throughout a volume comparable to that of large modern redshift surveys. In this first paper we supplement previous treatments of the growth and activity of central black holes with a new model for `radio' feedback from those AGN that lie at the centre of a quasistatic X-ray emitting atmosphere in a galaxy group or cluster. We show that for energetically and observationally plausible parameters such a model can simultaneously explain: (i) the low observed mass drop-out rate in cooling flows; (ii) the exponential cut-off at the bright end of the galaxy luminosity function; and (iii) the fact that the most massive galaxies tend to be bulge-dominated systems in clusters and to contain systematically older stars than lower mass galaxies. This success occurs because static hot atmospheres form only in the most massive structures, and radio feedback (in contrast, for example, to supernova or starburst feedback) can suppress further cooling and star formation without itself requiring star formation. We discuss possible physical models which might explain the accretion rate scalings required for our phenomenological `radio mode' model to be successful.

==> readme.txt <==
The many lives of AGN: cooling flows, black holes and the luminosities
and colours of galaxies.
Darren J. Croton, Volker Springel, Simon D. M. White, et al. 


First author contact details:

Darren Croton
Max Planck Institute for Astrophysics
P.O.Box 1317, D-85741;  Garching, Germany.
Phone: +49-89-30000-2255;  Fax: ...-2235
Email: darren@mpa-garching.mpg.de


NOTES:
** I have included low resolution versions of figures 1a, 1b, 6 and 9 in
  case you want to reduce the size of the file.  Of course i would
  rather have the highest resolution versions of these figures if
  possible!
** I am happy to have black and white versions of the colour
  figures in the printed version if necessary, but could the colour
  versions remain for the online edition?  Exception: can colour be
  kept for figure 1 in the printed version?


The following is a list of the files contained in the archive 
MF961rv.tar.gz

MF961rv:
total 124
-rw-r--r--    1 darren   mpa          2447 Sep 28 20:42 readme.txt
drwxr-xr-x    2 darren   mpa          2048 Sep 28 20:42 figures/
-rw-r--r--    1 darren   mpa        104387 Sep 28 20:43 MF961rv.tex
-rw-r--r--    1 darren   mpa         17321 Sep 28 20:45 MF961rv.bbl

MF961rv/figures:
total 10276
-rw-r--r--    1 darren   mpa         27657 Sep 28 20:42 fig10.ps
-rw-------    1 darren   mpa         38183 Sep 28 20:42 fig11.ps
-rw-r--r--    1 darren   mpa         33634 Sep 28 20:42 fig12.ps
-rw-------    1 darren   mpa        803100 Sep 28 20:42 fig1a.eps
-rw-------    1 darren   mpa        226013 Sep 28 20:42 fig1a_lo.eps
-rw-------    1 darren   mpa       1263338 Sep 28 20:42 fig1b.eps
-rw-------    1 darren   mpa        291168 Sep 28 20:42 fig1b_lo.eps
-rw-r--r--    1 darren   mpa        736303 Sep 28 20:42 fig2.ps
-rw-r--r--    1 darren   mpa         15654 Sep 28 20:42 fig3.ps
-rw-r--r--    1 darren   mpa        653972 Sep 28 20:42 fig4.ps
-rw-r--r--    1 darren   mpa         22985 Sep 28 20:42 fig5.ps
-rw-r--r--    1 darren   mpa       1547731 Sep 28 20:42 fig6.ps
-rw-------    1 darren   mpa        119309 Sep 28 20:42 fig6_lo.eps
-rw-------    1 darren   mpa         69368 Sep 28 20:42 fig7.ps
-rw-------    1 darren   mpa         51025 Sep 28 20:42 fig8.ps
-rw-r--r--    1 darren   mpa       4283525 Sep 28 20:42 fig9.ps
-rw-------    1 darren   mpa        177578 Sep 28 20:42 fig9_lo.eps
-rw-r--r--    1 darren   mpa        151738 Sep 28 20:42 fig9_lo.ps

